High-Perceptual Quality JPEG Decoding via Posterior Sampling

JPEG is arguably the most popular image coding format, achieving high compression ratios via lossy quantization that may create visual artifacts degradation. Numerous attempts to remove these artifacts were conceived over the years, and common to most of these is the use of deterministic post-processing algorithms that optimize some distortion measure (e.g., PSNR, SSIM). In this paper we propose a different paradigm for JPEG artifact correction: Our method is stochastic, and the objective we target is high perceptual quality -- striving to obtain sharp, detailed and visually pleasing reconstructed images, while being consistent with the compressed input. These goals are achieved by training a stochastic conditional generator (conditioned on the compressed input), accompanied by a theoretically well-founded loss term, resulting in a sampler from the posterior distribution. Our solution offers a diverse set of plausible and fast reconstructions for a given input with perfect consistency. We demonstrate our scheme's unique properties and its superiority to a variety of alternative methods on the FFHQ and ImageNet datasets.

==> fig/imagenet_methods/bahat.csv <==
QF  FID                RMSE         true_rmse   PSNR
5   30.943956605914885  0           0.849765    23.401568
10  13.677795820891617  0           0.359766    25.424257
20  6.4704694171189425  0           0.207186    27.305306
30  4.738267811214088   0           0.256954    28.479812
40  4.073479184091815   0           0.401702    29.199869
50  3.759962153050507   0           0.541593    29.673185

==> fig/imagenet_methods/fbcnn.csv <==
QF  FID                RMSE       PSNR
5   34.06675527006854  2.373793   24.99
10  14.85456582761958  3.992828   27.6
20  7.813906189590341  3.276263   29.55
30  5.870398447229775  3.071647   30.68
40  5.01934246392733   2.884397   31.44
50  4.45953666519523   2.789876   32.08

==> fig/imagenet_methods/ours.csv <==
QF  FID                 RMSE    PSNR
5   10.774559312779761  1.1177  23.2064
10  4.763666134362041   0.9696  25.5758
20  3.4100054417068177  0.8620  27.5473
30  3.233322655589083   0.9353  28.6728
40  3.228276023403695   1.1534  29.3667
50  3.2688158117141537  1.3893  29.8895

==> fig/imagenet_methods/ours_p.csv <==
QF  FID                 RMSE    true_rmse   PSNR
5   10.774101128688415  0       0.6209      23.2649
10  4.77768357006311    0       0.6411      25.6008
20  3.5181375365474237  0       0.5930      27.5614
30  3.405562907546294   0       0.5712      28.6984
40  3.4463454480287625  0       0.5935      29.4347
50  3.528444333786224   0       0.6481      30.0108

==> fig/imagenet_methods/qgac_merp.csv <==
QF  FID                 RMSE        PSNR
10  6.934235332824869   1.86407     27.068058
20  4.6738470917173345  1.369144    28.927917
30  4.020110286724332   1.409735    30.019627
40  3.6755332812474535  1.531827    30.773439
50  3.4265302582070944  1.598416    31.373367

==> fig/imagenet_methods/qgac_regression.csv <==
QF  FID                 RMSE        PSNR
10  16.204833134514672  2.655146    27.409123
20  8.91196903304774    2.258472    29.279583
30  6.630786244006288   2.216249    30.367513
40  5.540645148311739   2.136523    31.105359
50  4.84190624383632    2.078916    31.72996

==> fig/imagenet_methods/swinir.csv <==
QF  FID                 RMSE        PSNR
10  13.932359959632095  2.585793    27.866186
20  7.353043945666059   2.226957    29.841714
30  5.4835978118098865  2.135776    31.007004
40  4.744103611081755   2.011894    31.807901
